Ebb-and-Flow Protocols: A Resolution of the Availability-Finality Dilemma

The CAP theorem says that no blockchain can be live under dynamic participation and safe under temporary network partitions. To resolve this availability-finality dilemma, we formulate a new class of flexible consensus protocols, ebb-and-flow protocols, which support a full dynamically available ledger in conjunction with a finalized prefix ledger. The finalized ledger falls behind the full ledger when the network partitions but catches up when the network heals. Gasper, the current candidate protocol for Ethereum 2.0's beacon chain, combines the finality gadget Casper FFG with the LMD GHOST fork choice rule and aims to achieve this property. However, we discovered an attack in the standard synchronous network model, highlighting a general difficulty with existing finality-gadget-based designs. We present a construction of provably secure ebb-and-flow protocols with optimal resilience. Nodes run an off-the-shelf dynamically available protocol, take snapshots of the growing available ledger, and input them into a separate off-the-shelf BFT protocol to finalize a prefix. We explore connections with flexible BFT and improve upon the state-of-the-art for that problem.

==> figures/pgfplot-opportune-epochs-2/beta0.1-C16.dat <==
beta	C	N_multiple	N	F	N_samples_pos	N_samples_all	probability
# 0.1	16	50	800	80
0.1	16	100	1600	160	400	4910	0.0814663951120163
0.1	16	200	3200	320	400	3984	0.10040160642570281
0.1	16	500	8000	800	400	3974	0.10065425264217413
0.1	16	1000	16000	1600	400	3921	0.102014792144861


==> figures/pgfplot-opportune-epochs-2/beta0.1-C32.dat <==
beta	C	N_multiple	N	F	N_samples_pos	N_samples_all	probability
# 0.1	32	50	1600	160
0.1	32	100	3200	320	400	5136	0.0778816199376947
0.1	32	200	6400	640	400	3811	0.10495932826029913
0.1	32	500	16000	1600	400	3921	0.102014792144861
0.1	32	1000	32000	3200	400	4159	0.09617696561673479


==> figures/pgfplot-opportune-epochs-2/beta0.1-C64.dat <==
beta	C	N_multiple	N	F	N_samples_pos	N_samples_all	probability
# 0.1	64	50	3200	320
0.1	64	100	6400	640	400	6631	0.06032272658724174
0.1	64	200	12800	1280	400	4111	0.09729992702505473
0.1	64	500	32000	3200	400	4159	0.09617696561673479
0.1	64	1000	64000	6400	400	4051	0.09874105159219945


==> figures/pgfplot-opportune-epochs-2/beta0.1-C8.dat <==
beta	C	N_multiple	N	F	N_samples_pos	N_samples_all	probability
# 0.1	8	50	400	40
0.1	8	100	800	80	400	4016	0.099601593625498
0.1	8	200	1600	160	400	4397	0.09097111667045713
0.1	8	500	4000	400	400	4123	0.09701673538685424
0.1	8	1000	8000	800	400	3974	0.10065425264217413


==> figures/pgfplot-opportune-epochs-2/beta0.3-C16.dat <==
beta	C	N_multiple	N	F	N_samples_pos	N_samples_all	probability
0.3	16	50	800	240	400	1321	0.3028009084027252
0.3	16	100	1600	480	400	1471	0.27192386131883073
0.3	16	200	3200	960	400	1352	0.2958579881656805
0.3	16	500	8000	2400	400	1319	0.3032600454890068
0.3	16	1000	16000	4800	400	1347	0.2969561989606533


==> figures/pgfplot-opportune-epochs-2/beta0.3-C32.dat <==
beta	C	N_multiple	N	F	N_samples_pos	N_samples_all	probability
0.3	32	50	1600	480	400	1472	0.2717391304347826
0.3	32	100	3200	960	400	1352	0.2958579881656805
0.3	32	200	6400	1920	400	1219	0.3281378178835111
0.3	32	500	16000	4800	400	1347	0.2969561989606533
0.3	32	1000	32000	9600	400	1400	0.2857142857142857


==> figures/pgfplot-opportune-epochs-2/beta0.3-C64.dat <==
beta	C	N_multiple	N	F	N_samples_pos	N_samples_all	probability
0.3	64	50	3200	960	400	1352	0.2958579881656805
0.3	64	100	6400	1920	400	1219	0.3281378178835111
0.3	64	200	12800	3840	400	1369	0.2921840759678597
0.3	64	500	32000	9600	400	1400	0.2857142857142857
0.3	64	1000	64000	19200	400	1233	0.32441200324412


==> figures/pgfplot-opportune-epochs-2/beta0.3-C8.dat <==
beta	C	N_multiple	N	F	N_samples_pos	N_samples_all	probability
0.3	8	50	400	120	400	1349	0.2965159377316531
0.3	8	100	800	240	400	1316	0.303951367781155
0.3	8	200	1600	480	400	1471	0.27192386131883073
0.3	8	500	4000	1200	400	1388	0.2881844380403458
0.3	8	1000	8000	2400	400	1319	0.3032600454890068


==> figures/simulation-01/sim-01-phase1.dat <==
t l_Lp l_Lp_A l_Lp_B l_Lda l_Lda_A l_Lda_B
0.0 0.0 0.0 0.0 0.0 0.0 0.0
15.0 0.0 0.0 0.0 0.0 0.0 0.0
30.0 0.0 0.0 0.0 0.0 0.0 0.0
45.0 0.0 0.0 0.0 0.0 0.0 0.0
60.0 0.0 0.0 0.0 0.0 0.0 0.0
75.0 0.0 0.0 0.0 0.0 0.0 0.0
90.0 0.0 0.0 0.0 0.0 0.0 0.0
105.0 0.0 0.0 0.0 0.0 0.0 0.0
120.0 0.0 0.0 0.0 0.0 0.0 0.0
135.0 0.0 0.0 0.0 0.0 0.0 0.0
150.0 0.0 0.0 0.0 0.0 0.0 0.0
165.0 0.0 0.0 0.0 0.0 0.0 0.0
180.0 0.0 0.0 0.0 0.0 0.0 0.0
195.0 0.0 0.0 0.0 0.0 0.0 0.0
210.0 0.0 0.0 0.0 0.0 0.0 0.0
225.0 0.0 0.0 0.0 0.0 0.0 0.0
240.0 0.0 0.0 0.0 0.0 0.0 0.0
255.0 0.0 0.0 0.0 0.0 0.0 0.0
270.0 0.0 0.0 0.0 0.0 0.0 0.0
285.0 0.0 0.0 0.0 1.0 1.0 1.0
300.0 1.0 1.0 1.0 1.0 1.0 1.0
315.0 1.0 1.0 1.0 1.0 1.0 1.0
330.0 1.0 1.0 1.0 4.0 4.0 4.0
345.0 1.0 1.0 1.0 7.0 7.0 7.0
360.0 1.0 1.0 1.0 7.0 7.0 7.0
375.0 1.0 1.0 1.0 7.0 7.0 7.0
390.0 1.0 1.0 1.0 8.0 8.0 8.0
405.0 1.0 1.0 1.0 8.0 8.0 8.0
420.0 1.0 1.0 1.0 10.0 10.0 10.0
435.0 1.0 1.0 1.0 11.0 11.0 11.0
450.0 1.0 1.0 1.0 11.0 11.0 11.0
465.0 1.0 1.0 1.0 11.0 11.0 11.0
480.0 1.0 1.0 1.0 12.0 12.0 12.0
495.0 1.0 1.0 1.0 12.0 12.0 12.0
510.0 1.0 1.0 1.0 13.0 13.0 13.0
525.0 1.0 1.0 1.0 14.0 14.0 14.0
540.0 1.0 1.0 1.0 14.0 14.0 14.0
555.0 14.0 14.0 14.0 16.0 16.0 16.0
570.0 14.0 14.0 14.0 17.0 17.0 17.0
585.0 14.0 14.0 14.0 17.0 17.0 17.0
600.0 17.0 17.0 17.0 20.0 20.0 20.0


==> figures/simulation-01/sim-01-phase2.dat <==
t l_Lp l_Lp_A l_Lp_B l_Lda l_Lda_A l_Lda_B
600.0 17.0 17.0 17.0 20.0 20.0 20.0
615.0 17.0 17.0 17.0 20.0 22.0 20.0
630.0 17.0 17.0 17.0 21.0 22.0 21.0
645.0 17.0 17.0 17.0 21.0 22.0 21.0
660.0 17.0 17.0 17.0 22.0 24.0 22.0
675.0 17.0 17.0 17.0 22.0 24.0 22.0
690.0 17.0 17.0 17.0 22.0 24.0 22.0
705.0 17.0 17.0 17.0 22.0 26.0 22.0
720.0 17.0 17.0 17.0 24.0 26.0 24.0
735.0 17.0 17.0 17.0 25.0 27.0 25.0
750.0 17.0 17.0 17.0 25.0 28.0 25.0
765.0 17.0 17.0 17.0 26.0 30.0 26.0
780.0 17.0 17.0 17.0 26.0 31.0 26.0
795.0 17.0 17.0 17.0 28.0 32.0 28.0
810.0 17.0 17.0 17.0 28.0 32.0 28.0
825.0 17.0 17.0 17.0 28.0 33.0 28.0
840.0 17.0 17.0 17.0 29.0 34.0 29.0
855.0 17.0 17.0 17.0 29.0 35.0 29.0
870.0 17.0 17.0 17.0 29.0 37.0 29.0
885.0 17.0 17.0 17.0 30.0 37.0 30.0
900.0 17.0 17.0 17.0 31.0 38.0 31.0
915.0 17.0 17.0 17.0 31.0 39.0 31.0
930.0 17.0 17.0 17.0 31.0 41.0 31.0
945.0 17.0 17.0 17.0 33.0 42.0 33.0
960.0 17.0 17.0 17.0 33.0 42.0 33.0
975.0 17.0 17.0 17.0 33.0 42.0 33.0
990.0 17.0 17.0 17.0 34.0 43.0 34.0
1005.0 17.0 17.0 17.0 35.0 44.0 35.0
1020.0 17.0 17.0 17.0 35.0 44.0 35.0
1035.0 17.0 17.0 17.0 37.0 46.0 37.0
1050.0 17.0 17.0 17.0 37.0 46.0 37.0
1065.0 17.0 17.0 17.0 37.0 46.0 37.0
1080.0 17.0 17.0 17.0 37.0 46.0 37.0
1095.0 17.0 17.0 17.0 37.0 46.0 37.0
1110.0 17.0 17.0 17.0 37.0 47.0 37.0
1125.0 17.0 17.0 17.0 37.0 47.0 37.0
1140.0 17.0 17.0 17.0 38.0 47.0 38.0
1155.0 17.0 17.0 17.0 38.0 47.0 38.0
1170.0 17.0 17.0 17.0 38.0 47.0 38.0
1185.0 17.0 17.0 17.0 41.0 47.0 41.0
1200.0 17.0 17.0 17.0 48.0 48.0 48.0

==> figures/simulation-01/sim-01-phase3.dat <==
t l_Lp l_Lp_A l_Lp_B l_Lda l_Lda_A l_Lda_B
1200.0 17.0 17.0 17.0 48.0 48.0 48.0
1215.0 17.0 17.0 17.0 50.0 50.0 50.0
1230.0 17.0 17.0 17.0 51.0 51.0 51.0
1245.0 17.0 17.0 17.0 52.0 52.0 52.0
1260.0 17.0 17.0 17.0 53.0 53.0 53.0
1275.0 17.0 17.0 17.0 54.0 54.0 54.0
1290.0 54.0 54.0 54.0 55.0 55.0 55.0
1305.0 54.0 54.0 54.0 56.0 56.0 56.0
1320.0 55.0 55.0 55.0 56.0 56.0 56.0
1335.0 56.0 56.0 56.0 56.0 56.0 56.0
1350.0 56.0 56.0 56.0 56.0 56.0 56.0
1365.0 56.0 56.0 56.0 57.0 57.0 57.0
1380.0 57.0 57.0 57.0 58.0 58.0 58.0
1395.0 57.0 57.0 57.0 59.0 59.0 59.0
1410.0 57.0 57.0 57.0 61.0 61.0 61.0
1425.0 57.0 57.0 57.0 62.0 62.0 62.0
1440.0 57.0 57.0 57.0 63.0 63.0 63.0
1455.0 57.0 57.0 57.0 63.0 63.0 63.0
1470.0 57.0 57.0 57.0 65.0 65.0 65.0
1485.0 65.0 65.0 65.0 67.0 67.0 67.0
1500.0 67.0 67.0 67.0 68.0 68.0 68.0
1515.0 67.0 67.0 67.0 68.0 68.0 68.0
1530.0 67.0 67.0 67.0 69.0 69.0 69.0
1545.0 67.0 67.0 67.0 70.0 70.0 70.0
1560.0 67.0 67.0 67.0 70.0 70.0 70.0
1575.0 67.0 67.0 67.0 70.0 70.0 70.0
1590.0 67.0 67.0 67.0 71.0 71.0 71.0
1605.0 67.0 67.0 67.0 74.0 74.0 74.0
1620.0 67.0 67.0 67.0 75.0 75.0 75.0
1635.0 67.0 67.0 67.0 75.0 75.0 75.0
1650.0 67.0 67.0 67.0 77.0 77.0 77.0
1665.0 67.0 67.0 67.0 78.0 78.0 78.0
1680.0 67.0 67.0 67.0 80.0 80.0 80.0
1695.0 67.0 67.0 67.0 82.0 82.0 82.0
1710.0 67.0 67.0 67.0 84.0 84.0 84.0
1725.0 67.0 67.0 67.0 84.0 84.0 84.0
1740.0 67.0 67.0 67.0 84.0 84.0 84.0
1755.0 84.0 84.0 84.0 85.0 85.0 85.0
1770.0 84.0 84.0 84.0 86.0 86.0 86.0
1785.0 85.0 85.0 85.0 87.0 87.0 87.0
1800.0 86.0 86.0 86.0 89.0 89.0 89.0

==> figures/simulation-01/sim-01-phase4.dat <==
t l_Lp l_Lp_A l_Lp_B l_Lda l_Lda_A l_Lda_B
1800.0 86.0 86.0 86.0 89.0 89.0 89.0
1815.0 86.0 86.0 86.0 90.0 90.0 90.0
1830.0 86.0 86.0 86.0 90.0 90.0 90.0
1845.0 86.0 86.0 86.0 91.0 91.0 91.0
1860.0 86.0 86.0 86.0 91.0 91.0 91.0
1875.0 86.0 86.0 86.0 91.0 93.0 91.0
1890.0 86.0 86.0 86.0 91.0 94.0 91.0
1905.0 86.0 86.0 86.0 92.0 95.0 92.0
1920.0 86.0 86.0 86.0 94.0 95.0 94.0
1935.0 86.0 86.0 86.0 94.0 96.0 94.0
1950.0 86.0 86.0 86.0 94.0 96.0 94.0
1965.0 86.0 86.0 86.0 95.0 97.0 95.0
1980.0 86.0 86.0 86.0 95.0 99.0 95.0
1995.0 86.0 86.0 86.0 95.0 99.0 95.0
2010.0 86.0 86.0 86.0 95.0 100.0 95.0
2025.0 86.0 86.0 86.0 95.0 100.0 95.0
2040.0 86.0 86.0 86.0 95.0 101.0 95.0
2055.0 86.0 86.0 86.0 97.0 103.0 97.0
2070.0 86.0 86.0 86.0 97.0 103.0 97.0
2085.0 86.0 86.0 86.0 99.0 105.0 99.0
2100.0 86.0 86.0 86.0 99.0 105.0 99.0
2115.0 86.0 86.0 86.0 100.0 106.0 100.0
2130.0 86.0 86.0 86.0 100.0 106.0 100.0
2145.0 86.0 86.0 86.0 100.0 106.0 100.0
2160.0 86.0 86.0 86.0 100.0 107.0 100.0
2175.0 86.0 86.0 86.0 102.0 107.0 102.0
2190.0 86.0 86.0 86.0 103.0 108.0 103.0
2205.0 86.0 86.0 86.0 103.0 109.0 103.0
2220.0 86.0 86.0 86.0 104.0 111.0 104.0
2235.0 86.0 86.0 86.0 104.0 112.0 104.0
2250.0 86.0 86.0 86.0 104.0 112.0 104.0
2265.0 86.0 86.0 86.0 105.0 112.0 105.0
2280.0 86.0 86.0 86.0 105.0 112.0 105.0
2295.0 86.0 86.0 86.0 105.0 112.0 105.0
2310.0 86.0 86.0 86.0 105.0 114.0 105.0
2325.0 86.0 86.0 86.0 105.0 115.0 105.0
2340.0 86.0 86.0 86.0 105.0 115.0 105.0
2355.0 86.0 86.0 86.0 105.0 115.0 105.0
2370.0 86.0 86.0 86.0 105.0 115.0 105.0
2385.0 86.0 86.0 86.0 105.0 115.0 105.0
2400.0 86.0 86.0 86.0 105.0 115.0 105.0
2415.0 86.0 86.0 86.0 105.0 116.0 105.0
2430.0 86.0 86.0 86.0 105.0 117.0 105.0
2445.0 86.0 86.0 86.0 105.0 119.0 105.0
2460.0 86.0 86.0 86.0 105.0 119.0 105.0
2475.0 86.0 86.0 86.0 107.0 120.0 107.0
2490.0 86.0 86.0 86.0 107.0 120.0 107.0
2505.0 86.0 86.0 86.0 108.0 120.0 108.0
2520.0 86.0 86.0 86.0 109.0 121.0 109.0
2535.0 86.0 86.0 86.0 109.0 125.0 109.0
2550.0 86.0 86.0 86.0 110.0 125.0 110.0
2565.0 86.0 86.0 86.0 111.0 126.0 111.0
2580.0 86.0 86.0 86.0 111.0 128.0 111.0
2595.0 86.0 86.0 86.0 111.0 129.0 111.0
2610.0 86.0 86.0 86.0 111.0 130.0 111.0
2625.0 86.0 86.0 86.0 111.0 130.0 111.0
2640.0 86.0 86.0 86.0 111.0 130.0 111.0
2655.0 86.0 86.0 86.0 111.0 130.0 111.0
2670.0 86.0 86.0 86.0 111.0 132.0 111.0
2685.0 86.0 86.0 86.0 112.0 134.0 112.0
2700.0 86.0 86.0 86.0 135.0 135.0 135.0

==> figures/simulation-01/sim-01-phase5.dat <==
t l_Lp l_Lp_A l_Lp_B l_Lda l_Lda_A l_Lda_B
2700.0 86.0 86.0 86.0 135.0 135.0 135.0
2715.0 86.0 86.0 86.0 135.0 135.0 135.0
2730.0 135.0 135.0 135.0 137.0 137.0 137.0
2745.0 136.0 136.0 136.0 137.0 137.0 137.0
2760.0 137.0 137.0 137.0 138.0 138.0 138.0
2775.0 137.0 137.0 137.0 140.0 140.0 140.0
2790.0 138.0 138.0 138.0 143.0 143.0 143.0
2805.0 138.0 138.0 138.0 144.0 144.0 144.0
2820.0 143.0 143.0 143.0 147.0 147.0 147.0
2835.0 144.0 144.0 144.0 147.0 147.0 147.0
2850.0 147.0 147.0 147.0 148.0 148.0 148.0
2865.0 147.0 147.0 147.0 149.0 149.0 149.0
2880.0 147.0 147.0 147.0 152.0 152.0 152.0
2895.0 147.0 147.0 147.0 152.0 152.0 152.0
2910.0 147.0 147.0 147.0 152.0 152.0 152.0
2925.0 152.0 152.0 152.0 153.0 153.0 153.0
2940.0 152.0 152.0 152.0 153.0 153.0 153.0
2955.0 152.0 152.0 152.0 154.0 154.0 154.0
2970.0 154.0 154.0 154.0 154.0 154.0 154.0
2985.0 154.0 154.0 154.0 155.0 155.0 155.0
3000.0 155.0 155.0 155.0 156.0 156.0 156.0
3015.0 155.0 155.0 155.0 157.0 157.0 157.0
3030.0 156.0 156.0 156.0 160.0 160.0 160.0
3045.0 156.0 156.0 156.0 162.0 162.0 162.0
3060.0 156.0 156.0 156.0 164.0 164.0 164.0
3075.0 156.0 156.0 156.0 165.0 165.0 165.0
3090.0 165.0 165.0 165.0 165.0 165.0 165.0
3105.0 165.0 165.0 165.0 167.0 167.0 167.0
3120.0 165.0 165.0 165.0 167.0 167.0 167.0
3135.0 167.0 167.0 167.0 169.0 169.0 169.0
3150.0 167.0 167.0 167.0 170.0 170.0 170.0
3165.0 167.0 167.0 167.0 171.0 171.0 171.0
3180.0 170.0 170.0 170.0 174.0 174.0 174.0
3195.0 172.0 172.0 172.0 175.0 175.0 175.0
3210.0 175.0 175.0 175.0 175.0 175.0 175.0
3225.0 175.0 175.0 175.0 176.0 176.0 176.0
3240.0 175.0 175.0 175.0 178.0 178.0 178.0
3255.0 177.0 177.0 177.0 179.0 179.0 179.0
3270.0 179.0 179.0 179.0 179.0 179.0 179.0
3285.0 179.0 179.0 179.0 184.0 184.0 184.0
3300.0 179.0 179.0 179.0 185.0 185.0 185.0
3315.0 179.0 179.0 179.0 187.0 187.0 187.0
3330.0 185.0 185.0 185.0 189.0 189.0 189.0
3345.0 185.0 185.0 185.0 190.0 190.0 190.0
3360.0 189.0 189.0 189.0 190.0 190.0 190.0
3375.0 190.0 190.0 190.0 190.0 190.0 190.0
3390.0 190.0 190.0 190.0 193.0 193.0 193.0
3405.0 190.0 190.0 190.0 194.0 194.0 194.0
3420.0 190.0 190.0 190.0 194.0 194.0 194.0
3435.0 190.0 190.0 190.0 196.0 196.0 196.0
3450.0 190.0 190.0 190.0 197.0 197.0 197.0
3465.0 190.0 190.0 190.0 198.0 198.0 198.0
3480.0 197.0 197.0 197.0 199.0 199.0 199.0
3495.0 197.0 197.0 197.0 200.0 200.0 200.0
3510.0 197.0 197.0 197.0 201.0 201.0 201.0
3525.0 197.0 197.0 197.0 201.0 201.0 201.0
3540.0 201.0 201.0 201.0 201.0 201.0 201.0
3555.0 201.0 201.0 201.0 202.0 202.0 202.0
3570.0 201.0 201.0 201.0 203.0 203.0 203.0
3585.0 202.0 202.0 202.0 204.0 204.0 204.0


==> figures/simulation-02/sim-02-phases.dat <==
t l_Lp l_Lp_1 l_Lp_2 l_Lda l_Lda_1 l_Lda_2 l_awake l_asleep l_Lda_adv
0.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
15.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
30.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
45.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
60.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
75.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
90.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
105.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
120.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
135.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
150.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
165.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
180.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
195.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
210.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
225.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
240.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
255.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
270.0 0.0 0.0 0.0 0.0 0.0 0.0 75.0 0.0 0.0
285.0 0.0 0.0 0.0 1.0 1.0 1.0 75.0 0.0 1.0
300.0 1.0 1.0 1.0 1.0 1.0 1.0 75.0 0.0 1.0
315.0 1.0 1.0 1.0 1.0 1.0 1.0 75.0 0.0 3.0
330.0 1.0 1.0 1.0 4.0 4.0 4.0 75.0 0.0 4.0
345.0 1.0 1.0 1.0 7.0 7.0 7.0 75.0 0.0 9.0
360.0 1.0 1.0 1.0 7.0 7.0 7.0 75.0 0.0 9.0
375.0 1.0 1.0 1.0 7.0 7.0 7.0 75.0 0.0 10.0
390.0 1.0 1.0 1.0 8.0 8.0 8.0 75.0 0.0 12.0
405.0 1.0 1.0 1.0 8.0 8.0 8.0 75.0 0.0 13.0
420.0 1.0 1.0 1.0 10.0 10.0 10.0 75.0 0.0 14.0
435.0 1.0 1.0 1.0 11.0 11.0 11.0 75.0 0.0 14.0
450.0 1.0 1.0 1.0 11.0 11.0 11.0 75.0 0.0 14.0
465.0 1.0 1.0 1.0 11.0 11.0 11.0 75.0 0.0 15.0
480.0 1.0 1.0 1.0 12.0 12.0 12.0 75.0 0.0 15.0
495.0 1.0 1.0 1.0 12.0 12.0 12.0 75.0 0.0 15.0
510.0 1.0 1.0 1.0 13.0 13.0 13.0 75.0 0.0 15.0
525.0 1.0 1.0 1.0 14.0 14.0 14.0 75.0 0.0 15.0
540.0 1.0 1.0 1.0 14.0 14.0 14.0 75.0 0.0 15.0
555.0 14.0 14.0 14.0 16.0 16.0 16.0 75.0 0.0 16.0
570.0 14.0 14.0 14.0 17.0 17.0 17.0 75.0 0.0 17.0
585.0 14.0 14.0 14.0 17.0 17.0 17.0 75.0 0.0 18.0
600.0 17.0 17.0 17.0 20.0 20.0 20.0 25.0 50.0 21.0
615.0 17.0 17.0 17.0 21.0 21.0 21.0 25.0 50.0 22.0
630.0 17.0 17.0 17.0 21.0 21.0 21.0 25.0 50.0 23.0
645.0 17.0 17.0 17.0 21.0 21.0 21.0 25.0 50.0 23.0
660.0 17.0 17.0 17.0 22.0 22.0 22.0 25.0 50.0 23.0
675.0 17.0 17.0 17.0 22.0 22.0 22.0 25.0 50.0 24.0
690.0 17.0 17.0 17.0 22.0 22.0 22.0 25.0 50.0 24.0
705.0 17.0 17.0 17.0 24.0 24.0 24.0 25.0 50.0 24.0
720.0 17.0 17.0 17.0 24.0 24.0 24.0 25.0 50.0 24.0
735.0 17.0 17.0 17.0 24.0 24.0 24.0 25.0 50.0 26.0
750.0 17.0 17.0 17.0 25.0 25.0 25.0 25.0 50.0 27.0
765.0 17.0 17.0 17.0 25.0 25.0 25.0 25.0 50.0 27.0
780.0 17.0 17.0 17.0 26.0 26.0 26.0 25.0 50.0 27.0
795.0 17.0 17.0 17.0 27.0 27.0 27.0 25.0 50.0 28.0
810.0 17.0 17.0 17.0 27.0 27.0 27.0 25.0 50.0 28.0
825.0 17.0 17.0 17.0 28.0 28.0 28.0 25.0 50.0 28.0
840.0 17.0 17.0 17.0 29.0 29.0 29.0 25.0 50.0 29.0
855.0 17.0 17.0 17.0 29.0 29.0 29.0 25.0 50.0 29.0
870.0 17.0 17.0 17.0 30.0 30.0 30.0 25.0 50.0 31.0
885.0 17.0 17.0 17.0 30.0 30.0 30.0 25.0 50.0 31.0
900.0 17.0 17.0 17.0 30.0 30.0 30.0 25.0 50.0 32.0
915.0 17.0 17.0 17.0 31.0 31.0 31.0 25.0 50.0 32.0
930.0 17.0 17.0 17.0 32.0 32.0 32.0 25.0 50.0 33.0
945.0 17.0 17.0 17.0 33.0 33.0 33.0 25.0 50.0 33.0
960.0 17.0 17.0 17.0 33.0 33.0 33.0 25.0 50.0 33.0
975.0 17.0 17.0 17.0 33.0 33.0 33.0 25.0 50.0 33.0
990.0 17.0 17.0 17.0 33.0 33.0 33.0 25.0 50.0 34.0
1005.0 17.0 17.0 17.0 34.0 34.0 34.0 25.0 50.0 34.0
1020.0 17.0 17.0 17.0 34.0 34.0 34.0 25.0 50.0 34.0
1035.0 17.0 17.0 17.0 35.0 35.0 35.0 25.0 50.0 35.0
1050.0 17.0 17.0 17.0 35.0 35.0 35.0 25.0 50.0 35.0
1065.0 17.0 17.0 17.0 35.0 35.0 35.0 25.0 50.0 35.0
1080.0 17.0 17.0 17.0 35.0 35.0 35.0 25.0 50.0 35.0
1095.0 17.0 17.0 17.0 35.0 35.0 35.0 25.0 50.0 35.0
1110.0 17.0 17.0 17.0 36.0 36.0 36.0 25.0 50.0 36.0
1125.0 17.0 17.0 17.0 36.0 36.0 36.0 25.0 50.0 36.0
1140.0 17.0 17.0 17.0 36.0 36.0 36.0 25.0 50.0 37.0
1155.0 17.0 17.0 17.0 36.0 36.0 36.0 25.0 50.0 38.0
1170.0 17.0 17.0 17.0 36.0 36.0 36.0 25.0 50.0 38.0
1185.0 17.0 17.0 17.0 36.0 36.0 36.0 25.0 50.0 39.0
1200.0 17.0 17.0 17.0 37.0 37.0 37.0 25.0 50.0 40.0
1215.0 17.0 17.0 17.0 37.0 37.0 37.0 25.0 50.0 40.0
1230.0 17.0 17.0 17.0 37.0 37.0 37.0 25.0 50.0 40.0
1245.0 17.0 17.0 17.0 38.0 38.0 38.0 25.0 50.0 40.0
1260.0 17.0 17.0 17.0 38.0 38.0 38.0 25.0 50.0 40.0
1275.0 17.0 17.0 17.0 39.0 39.0 39.0 25.0 50.0 41.0
1290.0 17.0 17.0 17.0 39.0 39.0 39.0 25.0 50.0 41.0
1305.0 17.0 17.0 17.0 39.0 39.0 39.0 25.0 50.0 41.0
1320.0 17.0 17.0 17.0 39.0 39.0 39.0 25.0 50.0 43.0
1335.0 17.0 17.0 17.0 39.0 39.0 39.0 25.0 50.0 45.0
1350.0 17.0 17.0 17.0 39.0 39.0 39.0 25.0 50.0 45.0
1365.0 17.0 17.0 17.0 40.0 40.0 40.0 25.0 50.0 46.0
1380.0 17.0 17.0 17.0 40.0 40.0 40.0 25.0 50.0 46.0
1395.0 17.0 17.0 17.0 40.0 40.0 40.0 25.0 50.0 46.0
1410.0 17.0 17.0 17.0 40.0 40.0 40.0 25.0 50.0 46.0
1425.0 17.0 17.0 17.0 40.0 40.0 40.0 25.0 50.0 47.0
1440.0 17.0 17.0 17.0 40.0 40.0 40.0 25.0 50.0 47.0
1455.0 17.0 17.0 17.0 40.0 40.0 40.0 25.0 50.0 47.0
1470.0 17.0 17.0 17.0 41.0 41.0 41.0 25.0 50.0 47.0
1485.0 17.0 17.0 17.0 41.0 41.0 41.0 25.0 50.0 47.0
1500.0 17.0 17.0 17.0 41.0 41.0 41.0 25.0 50.0 47.0
1515.0 17.0 17.0 17.0 41.0 41.0 41.0 25.0 50.0 47.0
1530.0 17.0 17.0 17.0 42.0 42.0 42.0 25.0 50.0 48.0
1545.0 17.0 17.0 17.0 42.0 42.0 42.0 25.0 50.0 48.0
1560.0 17.0 17.0 17.0 42.0 42.0 42.0 25.0 50.0 49.0
1575.0 17.0 17.0 17.0 42.0 42.0 42.0 25.0 50.0 49.0
1590.0 17.0 17.0 17.0 42.0 42.0 42.0 25.0 50.0 49.0
1605.0 17.0 17.0 17.0 44.0 44.0 44.0 25.0 50.0 50.0
1620.0 17.0 17.0 17.0 44.0 44.0 44.0 25.0 50.0 50.0
1635.0 17.0 17.0 17.0 44.0 44.0 44.0 25.0 50.0 51.0
1650.0 17.0 17.0 17.0 44.0 44.0 44.0 25.0 50.0 52.0
1665.0 17.0 17.0 17.0 44.0 44.0 44.0 25.0 50.0 52.0
1680.0 17.0 17.0 17.0 44.0 44.0 44.0 25.0 50.0 53.0
1695.0 17.0 17.0 17.0 45.0 45.0 45.0 25.0 50.0 54.0
1710.0 17.0 17.0 17.0 46.0 46.0 46.0 25.0 50.0 55.0
1725.0 17.0 17.0 17.0 46.0 46.0 46.0 25.0 50.0 56.0
1740.0 17.0 17.0 17.0 46.0 46.0 46.0 25.0 50.0 58.0
1755.0 17.0 17.0 17.0 47.0 47.0 47.0 25.0 50.0 60.0
1770.0 17.0 17.0 17.0 47.0 47.0 47.0 25.0 50.0 61.0
1785.0 17.0 17.0 17.0 47.0 47.0 47.0 25.0 50.0 61.0
1800.0 17.0 17.0 17.0 47.0 47.0 47.0 75.0 0.0 61.0
1815.0 17.0 17.0 17.0 49.0 49.0 49.0 75.0 0.0 61.0
1830.0 17.0 17.0 17.0 50.0 50.0 50.0 75.0 0.0 62.0
1845.0 17.0 17.0 17.0 50.0 50.0 50.0 75.0 0.0 62.0
1860.0 50.0 50.0 50.0 52.0 52.0 52.0 75.0 0.0 63.0
1875.0 51.0 51.0 51.0 54.0 54.0 54.0 75.0 0.0 63.0
1890.0 53.0 53.0 53.0 55.0 55.0 55.0 75.0 0.0 63.0
1905.0 54.0 54.0 54.0 56.0 56.0 56.0 75.0 0.0 64.0
1920.0 55.0 55.0 55.0 58.0 58.0 58.0 75.0 0.0 66.0
1935.0 57.0 57.0 57.0 60.0 60.0 60.0 75.0 0.0 66.0
1950.0 60.0 60.0 60.0 60.0 60.0 60.0 75.0 0.0 66.0
1965.0 60.0 60.0 60.0 64.0 64.0 64.0 75.0 0.0 68.0
1980.0 60.0 60.0 60.0 64.0 64.0 64.0 75.0 0.0 68.0
1995.0 60.0 60.0 60.0 66.0 66.0 66.0 75.0 0.0 68.0
2010.0 60.0 60.0 60.0 67.0 67.0 67.0 75.0 0.0 68.0
2025.0 60.0 60.0 60.0 67.0 67.0 67.0 75.0 0.0 69.0
2040.0 60.0 60.0 60.0 69.0 69.0 69.0 75.0 0.0 71.0
2055.0 67.0 67.0 67.0 70.0 70.0 70.0 75.0 0.0 71.0
2070.0 69.0 69.0 69.0 71.0 71.0 71.0 75.0 0.0 71.0
2085.0 69.0 69.0 69.0 73.0 73.0 73.0 75.0 0.0 74.0
2100.0 72.0 72.0 72.0 75.0 75.0 75.0 75.0 0.0 75.0
2115.0 72.0 72.0 72.0 76.0 76.0 76.0 75.0 0.0 76.0
2130.0 72.0 72.0 72.0 77.0 77.0 77.0 75.0 0.0 78.0
2145.0 76.0 76.0 76.0 79.0 79.0 79.0 75.0 0.0 79.0
2160.0 77.0 77.0 77.0 79.0 79.0 79.0 75.0 0.0 79.0
2175.0 77.0 77.0 77.0 79.0 79.0 79.0 75.0 0.0 79.0
2190.0 79.0 79.0 79.0 81.0 81.0 81.0 75.0 0.0 81.0
2205.0 79.0 79.0 79.0 82.0 82.0 82.0 75.0 0.0 82.0
2220.0 79.0 79.0 79.0 84.0 84.0 84.0 75.0 0.0 84.0
2235.0 79.0 79.0 79.0 86.0 86.0 86.0 75.0 0.0 87.0
2250.0 79.0 79.0 79.0 86.0 86.0 86.0 75.0 0.0 88.0
2265.0 79.0 79.0 79.0 86.0 86.0 86.0 75.0 0.0 89.0
2280.0 79.0 79.0 79.0 86.0 86.0 86.0 75.0 0.0 89.0
2295.0 79.0 79.0 79.0 86.0 86.0 86.0 75.0 0.0 89.0
2310.0 86.0 86.0 86.0 86.0 86.0 86.0 75.0 0.0 89.0
2325.0 86.0 86.0 86.0 86.0 86.0 86.0 75.0 0.0 90.0
2340.0 86.0 86.0 86.0 87.0 87.0 87.0 75.0 0.0 90.0
2355.0 86.0 86.0 86.0 87.0 87.0 87.0 75.0 0.0 91.0
2370.0 87.0 87.0 87.0 87.0 87.0 87.0 75.0 0.0 92.0
2385.0 87.0 87.0 87.0 90.0 90.0 90.0 75.0 0.0 92.0
2400.0 88.0 88.0 88.0 91.0 91.0 91.0 75.0 0.0 93.0
2415.0 90.0 90.0 90.0 94.0 94.0 94.0 75.0 0.0 94.0
2430.0 90.0 90.0 90.0 96.0 96.0 96.0 75.0 0.0 97.0
2445.0 90.0 90.0 90.0 98.0 98.0 98.0 75.0 0.0 99.0
2460.0 90.0 90.0 90.0 99.0 99.0 99.0 75.0 0.0 99.0
2475.0 98.0 98.0 98.0 100.0 100.0 100.0 75.0 0.0 100.0
2490.0 100.0 100.0 100.0 101.0 101.0 101.0 75.0 0.0 101.0
2505.0 100.0 100.0 100.0 102.0 102.0 102.0 75.0 0.0 102.0
2520.0 101.0 101.0 101.0 103.0 103.0 103.0 75.0 0.0 104.0
2535.0 101.0 101.0 101.0 106.0 106.0 106.0 75.0 0.0 106.0
2550.0 101.0 101.0 101.0 106.0 106.0 106.0 75.0 0.0 107.0
2565.0 101.0 101.0 101.0 106.0 106.0 106.0 75.0 0.0 108.0
2580.0 106.0 106.0 106.0 107.0 107.0 107.0 75.0 0.0 108.0
2595.0 106.0 106.0 106.0 109.0 109.0 109.0 75.0 0.0 110.0
2610.0 106.0 106.0 106.0 111.0 111.0 111.0 75.0 0.0 111.0
2625.0 106.0 106.0 106.0 112.0 112.0 112.0 75.0 0.0 112.0
2640.0 106.0 106.0 106.0 113.0 113.0 113.0 75.0 0.0 113.0
2655.0 106.0 106.0 106.0 113.0 113.0 113.0 75.0 0.0 113.0
2670.0 113.0 113.0 113.0 114.0 114.0 114.0 75.0 0.0 114.0
2685.0 114.0 114.0 114.0 116.0 116.0 116.0 75.0 0.0 117.0
2700.0 116.0 116.0 116.0 118.0 118.0 118.0 75.0 0.0 118.0
2715.0 117.0 117.0 117.0 118.0 118.0 118.0 75.0 0.0 118.0
2730.0 118.0 118.0 118.0 119.0 119.0 119.0 75.0 0.0 120.0
2745.0 119.0 119.0 119.0 120.0 120.0 120.0 75.0 0.0 120.0
2760.0 120.0 120.0 120.0 120.0 120.0 120.0 75.0 0.0 120.0
2775.0 120.0 120.0 120.0 120.0 120.0 120.0 75.0 0.0 120.0
2790.0 120.0 120.0 120.0 122.0 122.0 122.0 75.0 0.0 122.0
2805.0 120.0 120.0 120.0 124.0 124.0 124.0 75.0 0.0 124.0
2820.0 123.0 123.0 123.0 126.0 126.0 126.0 75.0 0.0 126.0
2835.0 124.0 124.0 124.0 126.0 126.0 126.0 75.0 0.0 127.0
2850.0 126.0 126.0 126.0 128.0 128.0 128.0 75.0 0.0 129.0
2865.0 126.0 126.0 126.0 129.0 129.0 129.0 75.0 0.0 130.0
2880.0 126.0 126.0 126.0 132.0 132.0 132.0 75.0 0.0 132.0
2895.0 126.0 126.0 126.0 133.0 133.0 133.0 75.0 0.0 133.0
2910.0 126.0 126.0 126.0 134.0 134.0 134.0 75.0 0.0 134.0
2925.0 134.0 134.0 134.0 134.0 134.0 134.0 75.0 0.0 134.0
2940.0 134.0 134.0 134.0 134.0 134.0 134.0 75.0 0.0 134.0
2955.0 134.0 134.0 134.0 135.0 135.0 135.0 75.0 0.0 135.0
2970.0 135.0 135.0 135.0 136.0 136.0 136.0 75.0 0.0 136.0
2985.0 135.0 135.0 135.0 137.0 137.0 137.0 75.0 0.0 137.0
3000.0 136.0 136.0 136.0 139.0 139.0 139.0 75.0 0.0 139.0
3015.0 137.0 137.0 137.0 140.0 140.0 140.0 75.0 0.0 142.0
3030.0 139.0 139.0 139.0 140.0 140.0 140.0 75.0 0.0 142.0
3045.0 139.0 139.0 139.0 143.0 143.0 143.0 75.0 0.0 143.0
3060.0 139.0 139.0 139.0 143.0 143.0 143.0 75.0 0.0 144.0
3075.0 139.0 139.0 139.0 143.0 143.0 143.0 75.0 0.0 144.0
3090.0 143.0 143.0 143.0 143.0 143.0 143.0 75.0 0.0 144.0
3105.0 143.0 143.0 143.0 144.0 144.0 144.0 75.0 0.0 144.0
3120.0 143.0 143.0 143.0 146.0 146.0 146.0 75.0 0.0 147.0
3135.0 145.0 145.0 145.0 149.0 149.0 149.0 75.0 0.0 149.0
3150.0 145.0 145.0 145.0 149.0 149.0 149.0 75.0 0.0 149.0
3165.0 145.0 145.0 145.0 150.0 150.0 150.0 75.0 0.0 151.0
3180.0 149.0 149.0 149.0 153.0 153.0 153.0 75.0 0.0 153.0
3195.0 151.0 151.0 151.0 154.0 154.0 154.0 75.0 0.0 155.0
3210.0 154.0 154.0 154.0 154.0 154.0 154.0 75.0 0.0 156.0
3225.0 154.0 154.0 154.0 154.0 154.0 154.0 75.0 0.0 156.0
3240.0 154.0 154.0 154.0 154.0 154.0 154.0 75.0 0.0 157.0
3255.0 154.0 154.0 154.0 158.0 158.0 158.0 75.0 0.0 158.0
3270.0 157.0 157.0 157.0 158.0 158.0 158.0 75.0 0.0 158.0
3285.0 157.0 157.0 157.0 162.0 162.0 162.0 75.0 0.0 162.0
3300.0 157.0 157.0 157.0 162.0 162.0 162.0 75.0 0.0 162.0
3315.0 157.0 157.0 157.0 163.0 163.0 163.0 75.0 0.0 163.0
3330.0 162.0 162.0 162.0 163.0 163.0 163.0 75.0 0.0 163.0
3345.0 162.0 162.0 162.0 164.0 164.0 164.0 75.0 0.0 165.0
3360.0 163.0 163.0 163.0 165.0 165.0 165.0 75.0 0.0 165.0
3375.0 165.0 165.0 165.0 167.0 167.0 167.0 75.0 0.0 167.0
3390.0 166.0 166.0 166.0 169.0 169.0 169.0 75.0 0.0 170.0
3405.0 166.0 166.0 166.0 170.0 170.0 170.0 75.0 0.0 170.0
3420.0 166.0 166.0 166.0 171.0 171.0 171.0 75.0 0.0 171.0
3435.0 166.0 166.0 166.0 171.0 171.0 171.0 75.0 0.0 171.0
3450.0 166.0 166.0 166.0 172.0 172.0 172.0 75.0 0.0 173.0
3465.0 166.0 166.0 166.0 173.0 173.0 173.0 75.0 0.0 173.0
3480.0 172.0 172.0 172.0 173.0 173.0 173.0 75.0 0.0 174.0
3495.0 172.0 172.0 172.0 174.0 174.0 174.0 75.0 0.0 175.0
3510.0 172.0 172.0 172.0 176.0 176.0 176.0 75.0 0.0 176.0
3525.0 172.0 172.0 172.0 177.0 177.0 177.0 75.0 0.0 177.0
3540.0 176.0 176.0 176.0 177.0 177.0 177.0 75.0 0.0 177.0
3555.0 176.0 176.0 176.0 178.0 178.0 178.0 75.0 0.0 178.0
3570.0 176.0 176.0 176.0 179.0 179.0 179.0 75.0 0.0 179.0
3585.0 178.0 178.0 178.0 179.0 179.0 179.0 75.0 0.0 180.0
3600.0 179.0 179.0 179.0 179.0 179.0 179.0 75.0 0.0 180.0


==> figures/simulation-03/sim-03.dat <==
t l_Lp l_Lda l_awake l_asleep
0.0 0.0 0.0 61.0 14.0
15.0 0.0 0.0 62.0 13.0
30.0 0.0 0.0 59.0 16.0
45.0 0.0 0.0 64.0 11.0
60.0 0.0 0.0 61.0 14.0
75.0 0.0 0.0 58.0 17.0
90.0 0.0 0.0 55.0 20.0
105.0 0.0 0.0 54.0 21.0
120.0 0.0 0.0 57.0 18.0
135.0 0.0 0.0 56.0 19.0
150.0 0.0 0.0 52.0 23.0
165.0 0.0 0.0 53.0 22.0
180.0 0.0 0.0 52.0 23.0
195.0 0.0 0.0 55.0 20.0
210.0 0.0 0.0 62.0 13.0
225.0 0.0 0.0 61.0 14.0
240.0 0.0 0.0 58.0 17.0
255.0 0.0 0.0 67.0 8.0
270.0 0.0 0.0 70.0 5.0
285.0 0.0 0.0 67.0 8.0
300.0 0.0 0.0 64.0 11.0
315.0 0.0 0.0 63.0 12.0
330.0 0.0 0.0 54.0 21.0
345.0 0.0 1.0 51.0 24.0
360.0 0.0 2.0 53.0 22.0
375.0 0.0 3.0 51.0 24.0
390.0 0.0 5.0 54.0 21.0
405.0 0.0 5.0 55.0 20.0
420.0 0.0 5.0 56.0 19.0
435.0 0.0 5.0 57.0 18.0
450.0 0.0 6.0 56.0 19.0
465.0 0.0 6.0 69.0 6.0
480.0 0.0 6.0 62.0 13.0
495.0 0.0 8.0 61.0 14.0
510.0 0.0 9.0 62.0 13.0
525.0 0.0 9.0 61.0 14.0
540.0 0.0 10.0 66.0 9.0
555.0 0.0 10.0 65.0 10.0
570.0 0.0 11.0 66.0 9.0
585.0 0.0 12.0 63.0 12.0
600.0 0.0 14.0 58.0 17.0
615.0 0.0 16.0 55.0 20.0
630.0 0.0 16.0 56.0 19.0
645.0 0.0 16.0 53.0 22.0
660.0 0.0 17.0 54.0 21.0
675.0 0.0 17.0 54.0 21.0
690.0 0.0 17.0 51.0 24.0
705.0 0.0 17.0 54.0 21.0
720.0 0.0 18.0 53.0 22.0
735.0 0.0 19.0 51.0 24.0
750.0 0.0 20.0 53.0 22.0
765.0 0.0 22.0 56.0 19.0
780.0 0.0 25.0 57.0 18.0
795.0 0.0 27.0 58.0 17.0
810.0 0.0 28.0 61.0 14.0
825.0 0.0 28.0 60.0 15.0
840.0 0.0 30.0 61.0 14.0
855.0 0.0 31.0 64.0 11.0
870.0 0.0 31.0 63.0 12.0
885.0 0.0 31.0 66.0 9.0
900.0 0.0 31.0 67.0 8.0
915.0 0.0 32.0 62.0 13.0
930.0 0.0 34.0 61.0 14.0
945.0 0.0 35.0 60.0 15.0
960.0 0.0 36.0 61.0 14.0
975.0 0.0 37.0 66.0 9.0
990.0 0.0 41.0 69.0 6.0
1005.0 0.0 43.0 66.0 9.0
1020.0 0.0 45.0 57.0 18.0
1035.0 0.0 45.0 54.0 21.0
1050.0 0.0 47.0 53.0 22.0
1065.0 0.0 48.0 54.0 21.0
1080.0 0.0 49.0 55.0 20.0
1095.0 0.0 49.0 54.0 21.0
1110.0 0.0 50.0 57.0 18.0
1125.0 0.0 51.0 52.0 23.0
1140.0 0.0 51.0 61.0 14.0
1155.0 0.0 54.0 60.0 15.0
1170.0 0.0 54.0 63.0 12.0
1185.0 0.0 55.0 68.0 7.0
1200.0 0.0 57.0 65.0 10.0
1215.0 0.0 58.0 72.0 3.0
1230.0 0.0 58.0 73.0 2.0
1245.0 0.0 58.0 72.0 3.0
1260.0 0.0 60.0 75.0 0.0
1275.0 0.0 60.0 75.0 0.0
1290.0 60.0 62.0 75.0 0.0
1305.0 60.0 62.0 75.0 0.0
1320.0 62.0 63.0 72.0 3.0
1335.0 63.0 63.0 73.0 2.0
1350.0 63.0 64.0 68.0 7.0
1365.0 63.0 64.0 71.0 4.0
1380.0 64.0 64.0 72.0 3.0
1395.0 64.0 67.0 75.0 0.0
1410.0 64.0 68.0 73.0 2.0
1425.0 64.0 70.0 66.0 9.0
1440.0 64.0 70.0 63.0 12.0
1455.0 64.0 72.0 58.0 17.0
1470.0 64.0 72.0 61.0 14.0
1485.0 64.0 72.0 56.0 19.0
1500.0 64.0 72.0 57.0 18.0
1515.0 64.0 74.0 58.0 17.0
1530.0 64.0 74.0 53.0 22.0
1545.0 64.0 74.0 52.0 23.0
1560.0 64.0 75.0 51.0 24.0
1575.0 64.0 75.0 52.0 23.0
1590.0 64.0 75.0 52.0 23.0
1605.0 64.0 75.0 52.0 23.0
1620.0 64.0 75.0 57.0 18.0
1635.0 64.0 77.0 54.0 21.0
1650.0 64.0 77.0 53.0 22.0
1665.0 64.0 77.0 58.0 17.0
1680.0 64.0 77.0 55.0 20.0
1695.0 64.0 77.0 60.0 15.0
1710.0 64.0 77.0 65.0 10.0
1725.0 64.0 79.0 68.0 7.0
1740.0 64.0 79.0 73.0 2.0
1755.0 64.0 82.0 74.0 1.0
1770.0 81.0 83.0 75.0 0.0
1785.0 82.0 85.0 67.0 8.0
1800.0 82.0 86.0 64.0 11.0
1815.0 83.0 88.0 61.0 14.0
1830.0 83.0 90.0 60.0 15.0
1845.0 83.0 90.0 61.0 14.0
1860.0 83.0 91.0 68.0 7.0
1875.0 83.0 92.0 69.0 6.0
1890.0 92.0 92.0 74.0 1.0
1905.0 92.0 94.0 70.0 5.0
1920.0 92.0 95.0 72.0 3.0
1935.0 94.0 97.0 72.0 3.0
1950.0 97.0 99.0 74.0 1.0
1965.0 97.0 99.0 73.0 2.0
1980.0 97.0 99.0 72.0 3.0
1995.0 97.0 100.0 71.0 4.0
2010.0 97.0 101.0 70.0 5.0
2025.0 97.0 101.0 69.0 6.0
2040.0 97.0 102.0 70.0 5.0
2055.0 101.0 103.0 71.0 4.0
2070.0 102.0 104.0 68.0 7.0
2085.0 102.0 104.0 73.0 2.0
2100.0 104.0 105.0 68.0 7.0
2115.0 104.0 107.0 65.0 10.0
2130.0 104.0 108.0 68.0 7.0
2145.0 104.0 109.0 69.0 6.0
2160.0 108.0 111.0 74.0 1.0
2175.0 108.0 112.0 72.0 3.0
2190.0 111.0 113.0 69.0 6.0
2205.0 112.0 113.0 68.0 7.0
2220.0 112.0 114.0 63.0 12.0
2235.0 112.0 115.0 58.0 17.0
2250.0 112.0 116.0 59.0 16.0
2265.0 112.0 116.0 60.0 15.0
2280.0 112.0 117.0 59.0 16.0
2295.0 112.0 118.0 60.0 15.0
2310.0 112.0 119.0 57.0 18.0
2325.0 112.0 119.0 58.0 17.0
2340.0 112.0 120.0 59.0 16.0
2355.0 112.0 120.0 60.0 15.0
2370.0 112.0 120.0 55.0 20.0
2385.0 112.0 122.0 52.0 23.0
2400.0 112.0 123.0 52.0 23.0
2415.0 112.0 123.0 51.0 24.0
2430.0 112.0 127.0 55.0 20.0
2445.0 112.0 128.0 56.0 19.0
2460.0 112.0 129.0 55.0 20.0
2475.0 112.0 130.0 52.0 23.0
2490.0 112.0 131.0 57.0 18.0
2505.0 112.0 131.0 58.0 17.0
2520.0 112.0 131.0 63.0 12.0
2535.0 112.0 131.0 54.0 21.0
2550.0 112.0 133.0 57.0 18.0
2565.0 112.0 133.0 56.0 19.0
2580.0 112.0 133.0 53.0 22.0
2595.0 112.0 135.0 51.0 24.0
2610.0 112.0 138.0 54.0 21.0
2625.0 112.0 138.0 51.0 24.0
2640.0 112.0 139.0 53.0 22.0
2655.0 112.0 140.0 52.0 23.0
2670.0 112.0 142.0 53.0 22.0
2685.0 112.0 143.0 56.0 19.0
2700.0 112.0 143.0 57.0 18.0
2715.0 112.0 143.0 68.0 7.0
2730.0 112.0 144.0 71.0 4.0
2745.0 112.0 145.0 70.0 5.0
2760.0 112.0 146.0 65.0 10.0
2775.0 112.0 147.0 64.0 11.0
2790.0 112.0 147.0 59.0 16.0
2805.0 112.0 148.0 62.0 13.0
2820.0 112.0 148.0 59.0 16.0
2835.0 112.0 148.0 56.0 19.0
2850.0 112.0 150.0 51.0 24.0
2865.0 112.0 150.0 52.0 23.0
2880.0 112.0 150.0 54.0 21.0
2895.0 112.0 151.0 52.0 23.0
2910.0 112.0 151.0 55.0 20.0
2925.0 112.0 152.0 52.0 23.0
2940.0 112.0 152.0 56.0 19.0
2955.0 112.0 155.0 53.0 22.0
2970.0 112.0 155.0 52.0 23.0
2985.0 112.0 157.0 53.0 22.0
3000.0 112.0 157.0 51.0 24.0
3015.0 112.0 158.0 53.0 22.0
3030.0 112.0 161.0 51.0 24.0
3045.0 112.0 162.0 53.0 22.0
3060.0 112.0 164.0 55.0 20.0
3075.0 112.0 165.0 54.0 21.0
3090.0 112.0 167.0 61.0 14.0
3105.0 112.0 167.0 68.0 7.0
3120.0 112.0 168.0 69.0 6.0
3135.0 112.0 169.0 74.0 1.0
3150.0 112.0 169.0 73.0 2.0
3165.0 112.0 170.0 72.0 3.0
3180.0 170.0 174.0 71.0 4.0
3195.0 171.0 175.0 72.0 3.0
3210.0 174.0 177.0 69.0 6.0
3225.0 174.0 177.0 62.0 13.0
3240.0 174.0 177.0 57.0 18.0
3255.0 174.0 177.0 62.0 13.0
3270.0 174.0 179.0 63.0 12.0
3285.0 174.0 179.0 64.0 11.0
3300.0 174.0 181.0 67.0 8.0
3315.0 174.0 181.0 70.0 5.0
3330.0 174.0 183.0 71.0 4.0
3345.0 174.0 183.0 72.0 3.0
3360.0 174.0 183.0 72.0 3.0
3375.0 174.0 184.0 73.0 2.0
3390.0 184.0 186.0 70.0 5.0
3405.0 184.0 187.0 69.0 6.0
3420.0 184.0 189.0 64.0 11.0
3435.0 184.0 189.0 67.0 8.0
3450.0 184.0 189.0 68.0 7.0
3465.0 184.0 189.0 67.0 8.0
3480.0 184.0 190.0 70.0 5.0
3495.0 184.0 191.0 65.0 10.0
3510.0 184.0 193.0 66.0 9.0
3525.0 184.0 195.0 73.0 2.0
3540.0 195.0 195.0 70.0 5.0
3555.0 195.0 195.0 74.0 1.0
3570.0 195.0 196.0 70.0 5.0
3585.0 195.0 198.0 67.0 8.0
3600.0 195.0 199.0 68.0 7.0


==> figures/simulation-04-intro/sim-04-phases.dat <==
t l_Lp l_Lp_1 l_Lp_2 l_Lda l_Lda_1 l_Lda_2 l_awake l_asleep l_Lda_adv
0.0 0.0 0.0 0.0 0.0 0.0 0.0 74.0 1.0 0.0
15.0 0.0 0.0 0.0 0.0 0.0 0.0 72.0 3.0 0.0
30.0 0.0 0.0 0.0 0.0 0.0 0.0 73.0 2.0 0.0
45.0 0.0 0.0 0.0 0.0 0.0 0.0 70.0 5.0 0.0
60.0 0.0 0.0 0.0 0.0 0.0 0.0 65.0 10.0 0.0
75.0 0.0 0.0 0.0 0.0 0.0 0.0 60.0 15.0 0.0
90.0 0.0 0.0 0.0 0.0 0.0 0.0 64.0 11.0 0.0
105.0 0.0 0.0 0.0 0.0 0.0 0.0 65.0 10.0 0.0
120.0 0.0 0.0 0.0 0.0 0.0 0.0 66.0 9.0 0.0
135.0 0.0 0.0 0.0 0.0 0.0 0.0 69.0 6.0 0.0
150.0 0.0 0.0 0.0 0.0 0.0 0.0 62.0 13.0 0.0
165.0 0.0 0.0 0.0 0.0 0.0 0.0 61.0 14.0 0.0
180.0 0.0 0.0 0.0 0.0 0.0 0.0 64.0 11.0 0.0
195.0 0.0 0.0 0.0 0.0 0.0 0.0 63.0 12.0 0.0
210.0 0.0 0.0 0.0 0.0 0.0 0.0 61.0 14.0 0.0
225.0 0.0 0.0 0.0 0.0 0.0 0.0 66.0 9.0 0.0
240.0 0.0 0.0 0.0 0.0 0.0 0.0 63.0 12.0 0.0
255.0 0.0 0.0 0.0 0.0 0.0 0.0 60.0 15.0 0.0
270.0 0.0 0.0 0.0 0.0 0.0 0.0 64.0 11.0 0.0
285.0 0.0 0.0 0.0 0.0 0.0 0.0 62.0 13.0 0.0
300.0 0.0 0.0 0.0 0.0 0.0 0.0 61.0 14.0 0.0
315.0 0.0 0.0 0.0 0.0 0.0 0.0 60.0 15.0 0.0
330.0 0.0 0.0 0.0 0.0 0.0 0.0 64.0 11.0 0.0
345.0 0.0 0.0 0.0 0.0 0.0 0.0 61.0 14.0 1.0
360.0 0.0 0.0 0.0 0.0 0.0 0.0 60.0 15.0 1.0
375.0 0.0 0.0 0.0 2.0 2.0 2.0 60.0 15.0 3.0
390.0 0.0 0.0 0.0 3.0 3.0 3.0 62.0 13.0 5.0
405.0 0.0 0.0 0.0 3.0 3.0 3.0 63.0 12.0 6.0
420.0 0.0 0.0 0.0 4.0 4.0 4.0 64.0 11.0 7.0
435.0 0.0 0.0 0.0 6.0 6.0 6.0 65.0 10.0 7.0
450.0 0.0 0.0 0.0 7.0 7.0 7.0 60.0 15.0 7.0
465.0 0.0 0.0 0.0 9.0 9.0 9.0 61.0 14.0 10.0
480.0 0.0 0.0 0.0 9.0 9.0 9.0 64.0 11.0 10.0
495.0 0.0 0.0 0.0 10.0 10.0 10.0 61.0 14.0 10.0
510.0 0.0 0.0 0.0 10.0 10.0 10.0 61.0 14.0 10.0
525.0 0.0 0.0 0.0 10.0 10.0 10.0 62.0 13.0 10.0
540.0 0.0 0.0 0.0 10.0 10.0 10.0 63.0 12.0 10.0
555.0 0.0 0.0 0.0 10.0 10.0 10.0 66.0 9.0 11.0
570.0 0.0 0.0 0.0 10.0 10.0 10.0 67.0 8.0 11.0
585.0 0.0 0.0 0.0 11.0 11.0 11.0 68.0 7.0 12.0
600.0 0.0 0.0 0.0 11.0 11.0 11.0 75.0 0.0 12.0
615.0 11.0 11.0 11.0 11.0 11.0 11.0 72.0 3.0 13.0
630.0 11.0 11.0 11.0 13.0 13.0 13.0 67.0 8.0 14.0
645.0 11.0 11.0 11.0 14.0 14.0 14.0 62.0 13.0 14.0
660.0 11.0 11.0 11.0 15.0 15.0 15.0 61.0 14.0 15.0
675.0 11.0 11.0 11.0 15.0 15.0 15.0 60.0 15.0 16.0
690.0 11.0 11.0 11.0 15.0 15.0 15.0 60.0 15.0 16.0
705.0 11.0 11.0 11.0 20.0 20.0 20.0 60.0 15.0 20.0
720.0 11.0 11.0 11.0 21.0 21.0 21.0 63.0 12.0 21.0
735.0 11.0 11.0 11.0 23.0 23.0 23.0 63.0 12.0 23.0
750.0 11.0 11.0 11.0 23.0 23.0 23.0 66.0 9.0 24.0
765.0 11.0 11.0 11.0 24.0 24.0 24.0 71.0 4.0 24.0
780.0 11.0 11.0 11.0 25.0 25.0 25.0 72.0 3.0 25.0
795.0 11.0 11.0 11.0 28.0 28.0 28.0 71.0 4.0 28.0
810.0 11.0 11.0 11.0 31.0 31.0 31.0 72.0 3.0 31.0
825.0 11.0 11.0 11.0 32.0 32.0 32.0 73.0 2.0 32.0
840.0 11.0 11.0 11.0 35.0 35.0 35.0 74.0 1.0 35.0
855.0 33.0 33.0 33.0 36.0 36.0 36.0 72.0 3.0 37.0
870.0 35.0 35.0 35.0 39.0 39.0 39.0 69.0 6.0 39.0
885.0 35.0 35.0 35.0 39.0 39.0 39.0 64.0 11.0 39.0
900.0 35.0 35.0 35.0 39.0 39.0 39.0 63.0 12.0 40.0
915.0 35.0 35.0 35.0 39.0 39.0 39.0 64.0 11.0 40.0
930.0 35.0 35.0 35.0 40.0 40.0 40.0 67.0 8.0 41.0
945.0 35.0 35.0 35.0 41.0 41.0 41.0 66.0 9.0 41.0
960.0 35.0 35.0 35.0 41.0 41.0 41.0 69.0 6.0 41.0
975.0 35.0 35.0 35.0 44.0 44.0 44.0 70.0 5.0 44.0
990.0 35.0 35.0 35.0 44.0 44.0 44.0 69.0 6.0 45.0
1005.0 35.0 35.0 35.0 47.0 47.0 47.0 68.0 7.0 47.0
1020.0 35.0 35.0 35.0 47.0 47.0 47.0 65.0 10.0 47.0
1035.0 35.0 35.0 35.0 49.0 49.0 49.0 66.0 9.0 49.0
1050.0 35.0 35.0 35.0 52.0 52.0 52.0 69.0 6.0 53.0
1065.0 35.0 35.0 35.0 53.0 53.0 53.0 72.0 3.0 53.0
1080.0 53.0 53.0 53.0 54.0 54.0 54.0 71.0 4.0 54.0
1095.0 53.0 53.0 53.0 55.0 55.0 55.0 75.0 0.0 55.0
1110.0 53.0 53.0 53.0 56.0 56.0 56.0 74.0 1.0 56.0
1125.0 55.0 55.0 55.0 57.0 57.0 57.0 75.0 0.0 57.0
1140.0 57.0 57.0 57.0 58.0 58.0 58.0 74.0 1.0 59.0
1155.0 57.0 57.0 57.0 59.0 59.0 59.0 69.0 6.0 60.0
1170.0 58.0 58.0 58.0 59.0 59.0 59.0 66.0 9.0 60.0
1185.0 58.0 58.0 58.0 60.0 60.0 60.0 69.0 6.0 61.0
1200.0 58.0 58.0 58.0 61.0 61.0 61.0 72.0 3.0 62.0
1215.0 58.0 58.0 58.0 63.0 63.0 63.0 67.0 8.0 63.0
1230.0 58.0 58.0 58.0 64.0 64.0 64.0 66.0 9.0 65.0
1245.0 58.0 58.0 58.0 65.0 65.0 65.0 65.0 10.0 65.0
1260.0 58.0 58.0 58.0 65.0 65.0 65.0 64.0 11.0 65.0
1275.0 58.0 58.0 58.0 65.0 65.0 65.0 67.0 8.0 66.0
1290.0 58.0 58.0 58.0 66.0 66.0 66.0 60.0 15.0 66.0
1305.0 58.0 58.0 58.0 66.0 66.0 66.0 66.0 9.0 66.0
1320.0 58.0 58.0 58.0 67.0 67.0 67.0 67.0 8.0 68.0
1335.0 58.0 58.0 58.0 69.0 69.0 69.0 66.0 9.0 70.0
1350.0 58.0 58.0 58.0 72.0 72.0 72.0 67.0 8.0 72.0
1365.0 58.0 58.0 58.0 72.0 72.0 72.0 64.0 11.0 73.0
1380.0 58.0 58.0 58.0 75.0 75.0 75.0 65.0 10.0 75.0
1395.0 58.0 58.0 58.0 75.0 75.0 75.0 62.0 13.0 75.0
1410.0 58.0 58.0 58.0 75.0 75.0 75.0 67.0 8.0 76.0
1425.0 58.0 58.0 58.0 77.0 77.0 77.0 70.0 5.0 78.0
1440.0 58.0 58.0 58.0 77.0 77.0 77.0 71.0 4.0 78.0
1455.0 58.0 58.0 58.0 77.0 77.0 77.0 68.0 7.0 78.0
1470.0 58.0 58.0 58.0 77.0 77.0 77.0 71.0 4.0 78.0
1485.0 58.0 58.0 58.0 79.0 79.0 79.0 72.0 3.0 79.0
1500.0 58.0 58.0 58.0 79.0 79.0 79.0 75.0 0.0 79.0
1515.0 58.0 58.0 58.0 79.0 79.0 79.0 70.0 5.0 79.0
1530.0 58.0 58.0 58.0 79.0 79.0 79.0 67.0 8.0 80.0
1545.0 58.0 58.0 58.0 80.0 80.0 80.0 72.0 3.0 80.0
1560.0 58.0 58.0 58.0 81.0 81.0 81.0 74.0 1.0 81.0
1575.0 58.0 58.0 58.0 81.0 81.0 81.0 73.0 2.0 81.0
1590.0 58.0 58.0 58.0 83.0 83.0 83.0 74.0 1.0 83.0
1605.0 58.0 58.0 58.0 83.0 83.0 83.0 75.0 0.0 84.0
1620.0 58.0 58.0 58.0 85.0 85.0 85.0 73.0 2.0 85.0
1635.0 58.0 58.0 58.0 87.0 87.0 87.0 73.0 2.0 88.0
1650.0 58.0 58.0 58.0 87.0 87.0 87.0 75.0 0.0 89.0
1665.0 58.0 58.0 58.0 89.0 89.0 89.0 66.0 9.0 89.0
1680.0 58.0 58.0 58.0 89.0 89.0 89.0 63.0 12.0 90.0
1695.0 58.0 58.0 58.0 90.0 90.0 90.0 66.0 9.0 91.0
1710.0 58.0 58.0 58.0 90.0 90.0 90.0 65.0 10.0 92.0
1725.0 58.0 58.0 58.0 92.0 92.0 92.0 61.0 14.0 93.0
1740.0 58.0 58.0 58.0 93.0 93.0 93.0 64.0 11.0 95.0
1755.0 58.0 58.0 58.0 93.0 93.0 93.0 61.0 14.0 97.0
1770.0 58.0 58.0 58.0 93.0 93.0 93.0 63.0 12.0 98.0
1785.0 58.0 58.0 58.0 93.0 93.0 93.0 62.0 13.0 98.0
1800.0 58.0 58.0 58.0 95.0 95.0 95.0 60.0 15.0 98.0
1815.0 58.0 58.0 58.0 96.0 96.0 96.0 62.0 13.0 98.0
1830.0 58.0 58.0 58.0 96.0 96.0 96.0 60.0 15.0 99.0
1845.0 58.0 58.0 58.0 97.0 97.0 97.0 62.0 13.0 99.0
1860.0 58.0 58.0 58.0 97.0 97.0 97.0 60.0 15.0 100.0
1875.0 58.0 58.0 58.0 100.0 100.0 100.0 66.0 9.0 100.0
1890.0 58.0 58.0 58.0 100.0 100.0 100.0 62.0 13.0 100.0
1905.0 58.0 58.0 58.0 100.0 100.0 100.0 67.0 8.0 101.0
1920.0 58.0 58.0 58.0 101.0 101.0 101.0 72.0 3.0 103.0
1935.0 58.0 58.0 58.0 101.0 101.0 101.0 73.0 2.0 103.0
1950.0 58.0 58.0 58.0 104.0 104.0 104.0 72.0 3.0 104.0
1965.0 58.0 58.0 58.0 107.0 107.0 107.0 73.0 2.0 108.0
1980.0 58.0 58.0 58.0 108.0 108.0 108.0 75.0 0.0 108.0
1995.0 58.0 58.0 58.0 108.0 108.0 108.0 73.0 2.0 108.0
2010.0 58.0 58.0 58.0 108.0 108.0 108.0 75.0 0.0 108.0
2025.0 58.0 58.0 58.0 109.0 109.0 109.0 75.0 0.0 109.0
2040.0 58.0 58.0 58.0 109.0 109.0 109.0 72.0 3.0 111.0
2055.0 109.0 109.0 109.0 111.0 111.0 111.0 74.0 1.0 111.0
2070.0 109.0 109.0 109.0 111.0 111.0 111.0 73.0 2.0 112.0
2085.0 109.0 109.0 109.0 114.0 114.0 114.0 68.0 7.0 115.0
2100.0 109.0 109.0 109.0 117.0 117.0 117.0 67.0 8.0 117.0
2115.0 109.0 109.0 109.0 119.0 119.0 119.0 64.0 11.0 119.0
2130.0 109.0 109.0 109.0 121.0 121.0 121.0 62.0 13.0 121.0
2145.0 109.0 109.0 109.0 122.0 122.0 122.0 61.0 14.0 122.0
2160.0 109.0 109.0 109.0 124.0 124.0 124.0 66.0 9.0 124.0
2175.0 109.0 109.0 109.0 126.0 126.0 126.0 75.0 0.0 126.0
2190.0 126.0 126.0 126.0 126.0 126.0 126.0 71.0 4.0 126.0
2205.0 126.0 126.0 126.0 128.0 128.0 128.0 68.0 7.0 129.0
2220.0 126.0 126.0 126.0 129.0 129.0 129.0 75.0 0.0 129.0
2235.0 126.0 126.0 126.0 129.0 129.0 129.0 73.0 2.0 130.0
2250.0 126.0 126.0 126.0 131.0 131.0 131.0 74.0 1.0 131.0
2265.0 126.0 126.0 126.0 131.0 131.0 131.0 67.0 8.0 132.0
2280.0 126.0 126.0 126.0 132.0 132.0 132.0 70.0 5.0 132.0
2295.0 126.0 126.0 126.0 134.0 134.0 134.0 73.0 2.0 134.0
2310.0 132.0 132.0 132.0 135.0 135.0 135.0 72.0 3.0 135.0
2325.0 132.0 132.0 132.0 137.0 137.0 137.0 67.0 8.0 138.0
2340.0 132.0 132.0 132.0 138.0 138.0 138.0 68.0 7.0 138.0
2355.0 132.0 132.0 132.0 139.0 139.0 139.0 69.0 6.0 139.0
2370.0 139.0 139.0 139.0 141.0 141.0 141.0 72.0 3.0 141.0
2385.0 140.0 140.0 140.0 142.0 142.0 142.0 71.0 4.0 142.0
2400.0 142.0 142.0 142.0 145.0 145.0 145.0 72.0 3.0 146.0
2415.0 143.0 143.0 143.0 145.0 145.0 145.0 72.0 3.0 147.0
2430.0 143.0 143.0 143.0 145.0 145.0 145.0 69.0 6.0 148.0
2445.0 143.0 143.0 143.0 146.0 146.0 146.0 72.0 3.0 149.0
2460.0 143.0 143.0 143.0 146.0 146.0 146.0 70.0 5.0 149.0
2475.0 146.0 146.0 146.0 150.0 150.0 150.0 63.0 12.0 150.0
2490.0 146.0 146.0 146.0 151.0 151.0 151.0 68.0 7.0 151.0
2505.0 146.0 146.0 146.0 151.0 151.0 151.0 65.0 10.0 151.0
2520.0 146.0 146.0 146.0 152.0 152.0 152.0 62.0 13.0 152.0
2535.0 146.0 146.0 146.0 152.0 152.0 152.0 60.0 15.0 152.0
2550.0 146.0 146.0 146.0 152.0 152.0 152.0 61.0 14.0 153.0
2565.0 146.0 146.0 146.0 153.0 153.0 153.0 61.0 14.0 154.0
2580.0 146.0 146.0 146.0 153.0 153.0 153.0 64.0 11.0 154.0
2595.0 146.0 146.0 146.0 154.0 154.0 154.0 61.0 14.0 154.0
2610.0 146.0 146.0 146.0 155.0 155.0 155.0 68.0 7.0 155.0
2625.0 146.0 146.0 146.0 156.0 156.0 156.0 75.0 0.0 156.0
2640.0 146.0 146.0 146.0 156.0 156.0 156.0 74.0 1.0 156.0
2655.0 146.0 146.0 146.0 156.0 156.0 156.0 73.0 2.0 156.0
2670.0 156.0 156.0 156.0 156.0 156.0 156.0 70.0 5.0 156.0
2685.0 156.0 156.0 156.0 156.0 156.0 156.0 69.0 6.0 156.0
2700.0 156.0 156.0 156.0 158.0 158.0 158.0 68.0 7.0 158.0
2715.0 156.0 156.0 156.0 158.0 158.0 158.0 71.0 4.0 158.0
2730.0 156.0 156.0 156.0 160.0 160.0 160.0 74.0 1.0 160.0
2745.0 158.0 158.0 158.0 160.0 160.0 160.0 74.0 1.0 160.0
2760.0 160.0 160.0 160.0 160.0 160.0 160.0 69.0 6.0 160.0
2775.0 160.0 160.0 160.0 162.0 162.0 162.0 68.0 7.0 162.0
2790.0 160.0 160.0 160.0 162.0 162.0 162.0 67.0 8.0 163.0
2805.0 160.0 160.0 160.0 165.0 165.0 165.0 68.0 7.0 165.0
2820.0 160.0 160.0 160.0 166.0 166.0 166.0 61.0 14.0 166.0
2835.0 160.0 160.0 160.0 166.0 166.0 166.0 61.0 14.0 166.0
2850.0 160.0 160.0 160.0 168.0 168.0 168.0 60.0 15.0 168.0
2865.0 160.0 160.0 160.0 168.0 168.0 168.0 63.0 12.0 168.0
2880.0 160.0 160.0 160.0 168.0 168.0 168.0 61.0 14.0 169.0
2895.0 160.0 160.0 160.0 169.0 169.0 169.0 62.0 13.0 169.0
2910.0 160.0 160.0 160.0 170.0 170.0 170.0 64.0 11.0 170.0
2925.0 160.0 160.0 160.0 171.0 171.0 171.0 61.0 14.0 171.0
2940.0 160.0 160.0 160.0 172.0 172.0 172.0 68.0 7.0 172.0
2955.0 160.0 160.0 160.0 172.0 172.0 172.0 67.0 8.0 172.0
2970.0 160.0 160.0 160.0 176.0 176.0 176.0 66.0 9.0 176.0
2985.0 160.0 160.0 160.0 179.0 179.0 179.0 69.0 6.0 179.0
3000.0 160.0 160.0 160.0 179.0 179.0 179.0 70.0 5.0 179.0
3015.0 160.0 160.0 160.0 179.0 179.0 179.0 69.0 6.0 181.0
3030.0 160.0 160.0 160.0 179.0 179.0 179.0 72.0 3.0 181.0
3045.0 160.0 160.0 160.0 180.0 180.0 180.0 75.0 0.0 182.0
3060.0 160.0 160.0 160.0 181.0 181.0 181.0 75.0 0.0 183.0
3075.0 160.0 160.0 160.0 183.0 183.0 183.0 74.0 1.0 183.0
3090.0 183.0 183.0 183.0 186.0 186.0 186.0 65.0 10.0 186.0
3105.0 183.0 183.0 183.0 187.0 187.0 187.0 62.0 13.0 187.0
3120.0 183.0 183.0 183.0 188.0 188.0 188.0 65.0 10.0 188.0
3135.0 183.0 183.0 183.0 189.0 189.0 189.0 62.0 13.0 189.0
3150.0 183.0 183.0 183.0 190.0 190.0 190.0 69.0 6.0 190.0
3165.0 183.0 183.0 183.0 191.0 191.0 191.0 66.0 9.0 191.0
3180.0 183.0 183.0 183.0 191.0 191.0 191.0 67.0 8.0 191.0
3195.0 183.0 183.0 183.0 194.0 194.0 194.0 66.0 9.0 194.0
3210.0 183.0 183.0 183.0 195.0 195.0 195.0 67.0 8.0 196.0
3225.0 183.0 183.0 183.0 195.0 195.0 195.0 68.0 7.0 196.0
3240.0 183.0 183.0 183.0 197.0 197.0 197.0 67.0 8.0 197.0
3255.0 183.0 183.0 183.0 197.0 197.0 197.0 62.0 13.0 198.0
3270.0 183.0 183.0 183.0 197.0 197.0 197.0 63.0 12.0 198.0
3285.0 183.0 183.0 183.0 198.0 198.0 198.0 60.0 15.0 198.0
3300.0 183.0 183.0 183.0 199.0 199.0 199.0 61.0 14.0 199.0
3315.0 183.0 183.0 183.0 199.0 199.0 199.0 65.0 10.0 200.0
3330.0 183.0 183.0 183.0 200.0 200.0 200.0 70.0 5.0 200.0
3345.0 183.0 183.0 183.0 201.0 201.0 201.0 71.0 4.0 202.0
3360.0 200.0 200.0 200.0 201.0 201.0 201.0 73.0 2.0 202.0
3375.0 201.0 201.0 201.0 203.0 203.0 203.0 72.0 3.0 203.0
3390.0 202.0 202.0 202.0 203.0 203.0 203.0 67.0 8.0 204.0
3405.0 202.0 202.0 202.0 204.0 204.0 204.0 70.0 5.0 204.0
3420.0 202.0 202.0 202.0 206.0 206.0 206.0 65.0 10.0 206.0
3435.0 202.0 202.0 202.0 207.0 207.0 207.0 60.0 15.0 207.0
3450.0 202.0 202.0 202.0 208.0 208.0 208.0 61.0 14.0 208.0
3465.0 202.0 202.0 202.0 210.0 210.0 210.0 64.0 11.0 210.0
3480.0 202.0 202.0 202.0 210.0 210.0 210.0 63.0 12.0 210.0
3495.0 202.0 202.0 202.0 212.0 212.0 212.0 64.0 11.0 212.0
3510.0 202.0 202.0 202.0 213.0 213.0 213.0 67.0 8.0 213.0
3525.0 202.0 202.0 202.0 215.0 215.0 215.0 64.0 11.0 215.0
3540.0 202.0 202.0 202.0 215.0 215.0 215.0 65.0 10.0 215.0
3555.0 202.0 202.0 202.0 215.0 215.0 215.0 70.0 5.0 216.0
3570.0 202.0 202.0 202.0 217.0 217.0 217.0 71.0 4.0 217.0
3585.0 217.0 217.0 217.0 218.0 218.0 218.0 74.0 1.0 219.0
3600.0 217.0 217.0 217.0 222.0 222.0 222.0 71.0 4.0 222.0

